A dynamic ordering policy for a stochastic inventory problem with cash constraints

This paper investigates a stochastic inventory management problem in which a cash-constrained small retailer periodically purchases a product from suppliers and sells it to a market while facing non-stationary demands. In each period, the retailer's available cash restricts the maximum quantity that can be ordered. There exists a fixed ordering cost for the retailer when purchasing. We partially characterize the optimal ordering policy by showing it has an $\bf s-C$ structure: for each period, when initial inventory is above the $\bf$s threshold, no product should be ordered no matter how much initial cash it has; when initial inventory is not large enough to be a $\bf s$ threshold, it is also better to not order when initial cash is below the threshold $C$. The values of $C$ may be state-dependent and related to each period's initial inventory. A heuristic policy $(s, C(x), S)$ is proposed: when initial inventory $x$ is less than $s$ and initial cash is greater than $C(x)$, order a quantity that brings inventory as close to $S$ as possible; otherwise, do not order. We first determine the values of the controlling parameters $s$, $C(x)$ and $S$ based on the results of stochastic dynamic programming and test their performance via an extensive computational study. The results show that the $(s, C(x), S)$ policy performs well with a maximum optimality gap of less than 1\% and an average gap of approximately 0.01\%. We then develop a simple and time-efficient heuristic method for computing policy $(s, C(x), S)$ by solving a mixed-integer linear programming problem and approximate newsvendor models: the average gap for this heuristic is approximately 2\% on our test bed.

==> PNy.txt <==
0	0
1	7.00000000000000
2	14.0000000000000
3	21.0000000000000
4	28.0000000000000
5	35
6	42.0000000000000
7	49.0000000000000
8	56.0000000000000
9	63.0000000000000
10	70
11	77
12	84.0000000000000
13	91.0000000000000
14	98.0000000000000
15	105.000000000000
16	112.000000000000
17	119.000000000000
18	126.000000000000
19	133
20	139.999183895421
21	146.996735581682
22	153.991178298118
23	160.979968342142
24	167.958927651538
25	174.921502403219
26	181.857861862558
27	188.753890102909
28	195.590168389202
29	202.341089598270
30	208.974276907718
31	215.450485684339
32	221.724141515376
33	227.744606164435
34	233.458172411094
35	238.810681713755
36	243.750554508989
37	248.231942295970
38	252.217670614571
39	255.681652124349
40	258.610508702002
41	261.004240347530
42	262.875898888546
43	264.250344949074
44	265.162267771938
45	265.653714924200
46	265.771405924815
47	265.564091576171
48	265.080176930286
49	264.365762036701
50	263.463183675604
51	262.410074540499
52	261.238902053229
53	259.976911602757
54	258.646379293264
55	257.265075236348
56	255.846846272216
57	254.402242374357
58	252.939129751076
59	251.463252489573
60	249.978721236055
61	248.488420654527
62	246.994336907091
63	245.497812407457
64	243.999738223886
65	242.500695487856
66	241.001056719542
67	239.501056719542
68	238.001056719542
69	236.501056719542
70	235.001056719542
71	233.501056719542
72	232.001056719542
73	230.501056719542
74	229.001056719542
75	227.501056719542
76	226.001056719542
77	224.501056719542
78	223.001056719542
79	221.501056719542
80	220.001056719542
81	218.501056719542
82	217.001056719542
83	215.501056719542
84	214.001056719542
85	212.501056719542
86	211.001056719542
87	209.501056719542
88	208.001056719542
89	206.501056719542
90	205.001056719542
91	203.501056719542
92	202.001056719542
93	200.501056719542
94	199.001056719542
95	197.501056719542
96	196.001056719542
97	194.501056719542
98	193.001056719542
99	191.501056719542
100	190.001056719542
